Effect of Timing Error: A Case Study of Navigation Camera

We focus on the problem of timing errors in navigation camera as a case study in a broader problem of the effect of a timing error in cyber-physical systems. These systems rely on the requirement that certain things happen at the same time or certain things happen periodically at some period $T$. However, as these systems get more complex, timing errors can occur between the components thereby violating the assumption about events being simultaneous (or periodic). We consider the problem of a surgical navigation system where optical markers detected in the 2D pictures taken by two cameras are used to localize the markers in 3D space. A predefined array of such markers, known as a reference element, is used to navigate the corresponding CAD model of a surgical instrument on patient's images. The cameras rely on the assumption that the pictures from both cameras are taken exactly at the same time. If a timing error occurs then the instrument may have moved between the pictures. We find that, depending upon the location of the instrument, this can lead to a substantial error in the localization of the instrument. Specifically, we find that if the actual movement is $\delta$ then the observed movement may be as high as $5\delta$ in the operating range of the camera. Furthermore, we also identify potential issues that could affect the error in case there are changes to the camera system or to the operating range.

==> DataFiles/clock1-dx=0.1.csv <==
,,,,,,,,,,,,,,,,,,,,,,-50,-40,-30,-20,-10,0,10,20,30,40,50
-50,10,-0.244979,-0.165149,1.81577,1.73595,0.1,0,-50.201,10.0503,-50,10,-0.201005,0.0502513,0.207191,,,,,-50,,10,0.207191,0.158908,0.112365,0.071066,0.0502513,0.071066,0.112365,0.158908,0.207191,0.256232,0.305666
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,20,-0.463648,-0.321751,2.03444,1.89255,0.1,0,-50.201,20.1005,-50,20,-0.201005,0.100503,0.22473,,,,,-50,,20,0.22473,0.181183,0.142132,0.112365,0.100503,0.112365,0.142132,0.181183,0.22473,0.270611,0.317817
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,30,-0.643501,-0.463648,2.2143,2.03444,0.1,0,-50.201,30.1508,-50,30,-0.201005,0.150754,0.251256,,,,,-50,,30,0.251256,0.213198,0.181183,0.158908,0.150754,0.158908,0.181183,0.213198,0.251256,0.293013,0.337096
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,40,-0.785398,-0.588003,2.35619,2.1588,0.1,0,-50.201,40.201,-50,40,-0.201005,0.201005,0.284264,,,,,-50,,40,0.284264,0.251256,0.22473,0.207191,0.201005,0.207191,0.22473,0.251256,0.284264,0.321765,0.362367
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,50,-0.896055,-0.694738,2.46685,2.26553,0.1,0,-50.201,50.2513,-50,50,-0.201005,0.251256,0.321765,,,,,-50,,50,0.321765,0.293013,0.270611,0.256232,0.251256,0.256232,0.270611,0.293013,0.321765,0.35533,0.392475
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,60,-0.982794,-0.785398,2.55359,2.35619,0.1,0,-50.201,60.3015,-50,60,-0.201005,0.301508,0.362367,,,,,-50,,60,0.362367,0.337096,0.317817,0.305666,0.301508,0.305666,0.317817,0.337096,0.362367,0.392475,0.426396
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,70,-1.05165,-0.86217,2.62245,2.43297,0.1,0,-50.201,70.3518,-50,70,-0.201005,0.351759,0.405139,,,,,-50,,70,0.405139,0.382702,0.365835,0.35533,0.351759,0.35533,0.365835,0.382702,0.405139,0.432278,0.463294
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,80,-1.10715,-0.927295,2.67795,2.49809,0.1,0,-50.201,80.402,-50,80,-0.201005,0.40201,0.449461,,,,,-50,,80,0.449461,0.429347,0.414382,0.405139,0.40201,0.405139,0.414382,0.429347,0.449461,0.474069,0.502513
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,90,-1.15257,-0.982794,2.72337,2.55359,0.1,0,-50.201,90.4523,-50,90,-0.201005,0.452261,0.494917,,,,,-50,,90,0.494917,0.476725,0.463294,0.455044,0.452261,0.455044,0.463294,0.476725,0.494917,0.517368,0.54355
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-50,100,-1.19029,-1.03038,2.76109,2.60117,0.1,0,-50.201,100.503,-50,100,-0.201005,0.502513,0.541223,,,,,-50,,100,0.541223,0.524639,0.512464,0.505019,0.502513,0.505019,0.512464,0.524639,0.541223,0.561826,0.586025
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,10,-0.321751,-0.197396,1.89255,1.76819,0.1,0,-40.1508,10.0503,-40,10,-0.150754,0.0502513,0.158908,,,,,-40,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,20,-0.588003,-0.380506,2.1588,1.9513,0.1,0,-40.1508,20.1005,-40,20,-0.150754,0.100503,0.181183,,,,,-40,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,30,-0.785398,-0.54042,2.35619,2.11122,0.1,0,-40.1508,30.1508,-40,30,-0.150754,0.150754,0.213198,,,,,-40,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,40,-0.927295,-0.674741,2.49809,2.24554,0.1,0,-40.1508,40.201,-40,40,-0.150754,0.201005,0.251256,,,,,-40,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,50,-1.03038,-0.785398,2.60117,2.35619,0.1,0,-40.1508,50.2513,-40,50,-0.150754,0.251256,0.293013,,,,,-40,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,60,-1.10715,-0.876058,2.67795,2.44685,0.1,0,-40.1508,60.3015,-40,60,-0.150754,0.301508,0.337096,,,,,-40,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,70,-1.1659,-0.950547,2.7367,2.52134,0.1,0,-40.1508,70.3518,-40,70,-0.150754,0.351759,0.382702,,,,,-40,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,80,-1.21203,-1.0122,2.78282,2.58299,0.1,0,-40.1508,80.402,-40,80,-0.150754,0.40201,0.429347,,,,,-40,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,90,-1.24905,-1.0637,2.81984,2.63449,0.1,0,-40.1508,90.4523,-40,90,-0.150754,0.452261,0.476725,,,,,-40,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-40,100,-1.27934,-1.10715,2.85014,2.67795,0.1,0,-40.1508,100.503,-40,100,-0.150754,0.502513,0.524639,,,,,-40,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,10,-0.463648,-0.244979,2.03444,1.81577,0.1,0,-30.1005,10.0503,-30,10,-0.100503,0.0502513,0.112365,,,,,-30,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,20,-0.785398,-0.463648,2.35619,2.03444,0.1,0,-30.1005,20.1005,-30,20,-0.100503,0.100503,0.142132,,,,,-30,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,30,-0.982794,-0.643501,2.55359,2.2143,0.1,0,-30.1005,30.1508,-30,30,-0.100503,0.150754,0.181183,,,,,-30,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,40,-1.10715,-0.785398,2.67795,2.35619,0.1,0,-30.1005,40.201,-30,40,-0.100503,0.201005,0.22473,,,,,-30,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,50,-1.19029,-0.896055,2.76109,2.46685,0.1,0,-30.1005,50.2513,-30,50,-0.100503,0.251256,0.270611,,,,,-30,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,60,-1.24905,-0.982794,2.81984,2.55359,0.1,0,-30.1005,60.3015,-30,60,-0.100503,0.301508,0.317817,,,,,-30,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,70,-1.2925,-1.05165,2.86329,2.62245,0.1,0,-30.1005,70.3518,-30,70,-0.100503,0.351759,0.365835,,,,,-30,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,80,-1.32582,-1.10715,2.89661,2.67795,0.1,0,-30.1005,80.402,-30,80,-0.100503,0.40201,0.414382,,,,,-30,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,90,-1.35213,-1.15257,2.92292,2.72337,0.1,0,-30.1005,90.4523,-30,90,-0.100503,0.452261,0.463294,,,,,-30,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-30,100,-1.3734,-1.19029,2.9442,2.76109,0.1,0,-30.1005,100.503,-30,100,-0.100503,0.502513,0.512464,,,,,-30,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,10,-0.785398,-0.321751,2.35619,1.89255,0.1,0,-20.0503,10.0503,-20,10,-0.0502513,0.0502513,0.071066,,,,,-20,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,20,-1.10715,-0.588003,2.67795,2.1588,0.1,0,-20.0503,20.1005,-20,20,-0.0502513,0.100503,0.112365,,,,,-20,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,30,-1.24905,-0.785398,2.81984,2.35619,0.1,0,-20.0503,30.1508,-20,30,-0.0502513,0.150754,0.158908,,,,,-20,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,40,-1.32582,-0.927295,2.89661,2.49809,0.1,0,-20.0503,40.201,-20,40,-0.0502513,0.201005,0.207191,,,,,-20,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,50,-1.3734,-1.03038,2.9442,2.60117,0.1,0,-20.0503,50.2513,-20,50,-0.0502513,0.251256,0.256232,,,,,-20,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,60,-1.40565,-1.10715,2.97644,2.67795,0.1,0,-20.0503,60.3015,-20,60,-0.0502513,0.301508,0.305666,,,,,-20,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,70,-1.4289,-1.1659,2.9997,2.7367,0.1,0,-20.0503,70.3518,-20,70,-0.0502513,0.351759,0.35533,,,,,-20,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,80,-1.44644,-1.21203,3.01724,2.78282,0.1,0,-20.0503,80.402,-20,80,-0.0502513,0.40201,0.405139,,,,,-20,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,90,-1.46014,-1.24905,3.03094,2.81984,0.1,0,-20.0503,90.4523,-20,90,-0.0502513,0.452261,0.455044,,,,,-20,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-20,100,-1.47113,-1.27934,3.04192,2.85014,0.1,0,-20.0503,100.503,-20,100,-0.0502513,0.502513,0.505019,,,,,-20,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,10,1.5708,-0.463648,-4.66E-14,2.03444,0.1,0,-10,10.0503,-10,10,0,0.0502513,0.0502513,,,,,-10,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,20,1.5708,-0.785398,-4.66E-14,2.35619,0.1,0,-10,20.1005,-10,20,0,0.100503,0.100503,,,,,-10,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,30,1.5708,-0.982794,-4.66E-14,2.55359,0.1,0,-10,30.1508,-10,30,0,0.150754,0.150754,,,,,-10,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,40,1.5708,-1.10715,-4.66E-14,2.67795,0.1,0,-10,40.201,-10,40,0,0.201005,0.201005,,,,,-10,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,50,1.5708,-1.19029,-4.66E-14,2.76109,0.1,0,-10,50.2513,-10,50,0,0.251256,0.251256,,,,,-10,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,60,1.5708,-1.24905,-4.66E-14,2.81984,0.1,0,-10,60.3015,-10,60,0,0.301508,0.301508,,,,,-10,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,70,1.5708,-1.2925,-4.66E-14,2.86329,0.1,0,-10,70.3518,-10,70,0,0.351759,0.351759,,,,,-10,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,80,1.5708,-1.32582,-4.66E-14,2.89661,0.1,0,-10,80.402,-10,80,0,0.40201,0.40201,,,,,-10,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,90,1.5708,-1.35213,-4.66E-14,2.92292,0.1,0,-10,90.4523,-10,90,0,0.452261,0.452261,,,,,-10,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-10,100,1.5708,-1.3734,-4.66E-14,2.9442,0.1,0,-10,100.503,-10,100,0,0.502513,0.502513,,,,,-10,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,10,0.785398,-0.785398,0.785398,2.35619,0.1,0,0.0502513,10.0503,1.78E-15,10,0.0502513,0.0502513,0.071066,,,,,0,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,20,1.10715,-1.10715,0.463648,2.67795,0.1,0,0.0502513,20.1005,0,20,0.0502513,0.100503,0.112365,,,,,0,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,30,1.24905,-1.24905,0.321751,2.81984,0.1,0,0.0502513,30.1508,1.78E-15,30,0.0502513,0.150754,0.158908,,,,,0,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,40,1.32582,-1.32582,0.244979,2.89661,0.1,0,0.0502513,40.201,0,40,0.0502513,0.201005,0.207191,,,,,0,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,50,1.3734,-1.3734,0.197396,2.9442,0.1,0,0.0502513,50.2513,1.78E-15,50,0.0502513,0.251256,0.256232,,,,,0,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,60,1.40565,-1.40565,0.165149,2.97644,0.1,0,0.0502513,60.3015,-1.78E-15,60,0.0502513,0.301508,0.305666,,,,,0,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,70,1.4289,-1.4289,0.141897,2.9997,0.1,0,0.0502513,70.3518,-1.78E-15,70,0.0502513,0.351759,0.35533,,,,,0,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,80,1.44644,-1.44644,0.124355,3.01724,0.1,0,0.0502513,80.402,-1.78E-15,80,0.0502513,0.40201,0.405139,,,,,0,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,90,1.46014,-1.46014,0.110657,3.03094,0.1,0,0.0502513,90.4523,-3.55E-15,90,0.0502513,0.452261,0.455044,,,,,0,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,100,1.47113,-1.47113,0.0996687,3.04192,0.1,0,0.0502513,100.503,0,100,0.0502513,0.502513,0.505019,,,,,0,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,10,0.463648,1.5708,1.10715,-4.66E-14,0.1,0,10.1005,10.0503,10,10,0.100503,0.0502513,0.112365,,,,,10,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,20,0.785398,1.5708,0.785398,-4.66E-14,0.1,0,10.1005,20.1005,10,20,0.100503,0.100503,0.142132,,,,,10,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,30,0.982794,1.5708,0.588003,-4.66E-14,0.1,0,10.1005,30.1508,10,30,0.100503,0.150754,0.181183,,,,,10,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,40,1.10715,1.5708,0.463648,-4.66E-14,0.1,0,10.1005,40.201,10,40,0.100503,0.201005,0.22473,,,,,10,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,50,1.19029,1.5708,0.380506,-4.66E-14,0.1,0,10.1005,50.2513,10,50,0.100503,0.251256,0.270611,,,,,10,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,60,1.24905,1.5708,0.321751,-4.66E-14,0.1,0,10.1005,60.3015,10,60,0.100503,0.301508,0.317817,,,,,10,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,70,1.2925,1.5708,0.2783,-4.66E-14,0.1,0,10.1005,70.3518,10,70,0.100503,0.351759,0.365835,,,,,10,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,80,1.32582,1.5708,0.244979,-4.66E-14,0.1,0,10.1005,80.402,10,80,0.100503,0.40201,0.414382,,,,,10,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,90,1.35213,1.5708,0.218669,-4.66E-14,0.1,0,10.1005,90.4523,10,90,0.100503,0.452261,0.463294,,,,,10,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,100,1.3734,1.5708,0.197396,-4.66E-14,0.1,0,10.1005,100.503,10,100,0.100503,0.502513,0.512464,,,,,10,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,10,0.321751,0.785398,1.24905,0.785398,0.1,0,20.1508,10.0503,20,10,0.150754,0.0502513,0.158908,,,,,20,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,20,0.588003,1.10715,0.982794,0.463648,0.1,0,20.1508,20.1005,20,20,0.150754,0.100503,0.181183,,,,,20,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,30,0.785398,1.24905,0.785398,0.321751,0.1,0,20.1508,30.1508,20,30,0.150754,0.150754,0.213198,,,,,20,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,40,0.927295,1.32582,0.643501,0.244979,0.1,0,20.1508,40.201,20,40,0.150754,0.201005,0.251256,,,,,20,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,50,1.03038,1.3734,0.54042,0.197396,0.1,0,20.1508,50.2513,20,50,0.150754,0.251256,0.293013,,,,,20,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,60,1.10715,1.40565,0.463648,0.165149,0.1,0,20.1508,60.3015,20,60,0.150754,0.301508,0.337096,,,,,20,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,70,1.1659,1.4289,0.404892,0.141897,0.1,0,20.1508,70.3518,20,70,0.150754,0.351759,0.382702,,,,,20,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,80,1.21203,1.44644,0.358771,0.124355,0.1,0,20.1508,80.402,20,80,0.150754,0.40201,0.429347,,,,,20,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,90,1.24905,1.46014,0.321751,0.110657,0.1,0,20.1508,90.4523,20,90,0.150754,0.452261,0.476725,,,,,20,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,100,1.27934,1.47113,0.291457,0.0996687,0.1,0,20.1508,100.503,20,100,0.150754,0.502513,0.524639,,,,,20,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,10,0.244979,0.463648,1.32582,1.10715,0.1,0,30.201,10.0503,30,10,0.201005,0.0502513,0.207191,,,,,30,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,20,0.463648,0.785398,1.10715,0.785398,0.1,0,30.201,20.1005,30,20,0.201005,0.100503,0.22473,,,,,30,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,30,0.643501,0.982794,0.927295,0.588003,0.1,0,30.201,30.1508,30,30,0.201005,0.150754,0.251256,,,,,30,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,40,0.785398,1.10715,0.785398,0.463648,0.1,0,30.201,40.201,30,40,0.201005,0.201005,0.284264,,,,,30,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,50,0.896055,1.19029,0.674741,0.380506,0.1,0,30.201,50.2513,30,50,0.201005,0.251256,0.321765,,,,,30,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,60,0.982794,1.24905,0.588003,0.321751,0.1,0,30.201,60.3015,30,60,0.201005,0.301508,0.362367,,,,,30,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,70,1.05165,1.2925,0.519146,0.2783,0.1,0,30.201,70.3518,30,70,0.201005,0.351759,0.405139,,,,,30,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,80,1.10715,1.32582,0.463648,0.244979,0.1,0,30.201,80.402,30,80,0.201005,0.40201,0.449461,,,,,30,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,90,1.15257,1.35213,0.418224,0.218669,0.1,0,30.201,90.4523,30,90,0.201005,0.452261,0.494917,,,,,30,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,100,1.19029,1.3734,0.380506,0.197396,0.1,0,30.201,100.503,30,100,0.201005,0.502513,0.541223,,,,,30,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,10,0.197396,0.321751,1.3734,1.24905,0.1,0,40.2513,10.0503,40,10,0.251256,0.0502513,0.256232,,,,,40,,10,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,20,0.380506,0.588003,1.19029,0.982794,0.1,0,40.2513,20.1005,40,20,0.251256,0.100503,0.270611,,,,,40,,20,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,30,0.54042,0.785398,1.03038,0.785398,0.1,0,40.2513,30.1508,40,30,0.251256,0.150754,0.293013,,,,,40,,30,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,40,0.674741,0.927295,0.896055,0.643501,0.1,0,40.2513,40.201,40,40,0.251256,0.201005,0.321765,,,,,40,,40,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,50,0.785398,1.03038,0.785398,0.54042,0.1,0,40.2513,50.2513,40,50,0.251256,0.251256,0.35533,,,,,40,,50,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,60,0.876058,1.10715,0.694738,0.463648,0.1,0,40.2513,60.3015,40,60,0.251256,0.301508,0.392475,,,,,40,,60,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,70,0.950547,1.1659,0.620249,0.404892,0.1,0,40.2513,70.3518,40,70,0.251256,0.351759,0.432278,,,,,40,,70,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,80,1.0122,1.21203,0.558599,0.358771,0.1,0,40.2513,80.402,40,80,0.251256,0.40201,0.474069,,,,,40,,80,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,90,1.0637,1.24905,0.507099,0.321751,0.1,0,40.2513,90.4523,40,90,0.251256,0.452261,0.517368,,,,,40,,90,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,100,1.10715,1.27934,0.463648,0.291457,0.1,0,40.2513,100.503,40,100,0.251256,0.502513,0.561826,,,,,40,,100,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,10,0.165149,0.244979,1.40565,1.32582,0.1,0,50.3015,10.0503,50,10,0.301508,0.0502513,0.305666,,,,,50,,10,0.305666,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,20,0.321751,0.463648,1.24905,1.10715,0.1,0,50.3015,20.1005,50,20,0.301508,0.100503,0.317817,,,,,50,,20,0.317817,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,30,0.463648,0.643501,1.10715,0.927295,0.1,0,50.3015,30.1508,50,30,0.301508,0.150754,0.337096,,,,,50,,30,0.337096,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,40,0.588003,0.785398,0.982794,0.785398,0.1,0,50.3015,40.201,50,40,0.301508,0.201005,0.362367,,,,,50,,40,0.362367,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,50,0.694738,0.896055,0.876058,0.674741,0.1,0,50.3015,50.2513,50,50,0.301508,0.251256,0.392475,,,,,50,,50,0.392475,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,60,0.785398,0.982794,0.785398,0.588003,0.1,0,50.3015,60.3015,50,60,0.301508,0.301508,0.426396,,,,,50,,60,0.426396,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,70,0.86217,1.05165,0.708626,0.519146,0.1,0,50.3015,70.3518,50,70,0.301508,0.351759,0.463294,,,,,50,,70,0.463294,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,80,0.927295,1.10715,0.643501,0.463648,0.1,0,50.3015,80.402,50,80,0.301508,0.40201,0.502513,,,,,50,,80,0.502513,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,90,0.982794,1.15257,0.588003,0.418224,0.1,0,50.3015,90.4523,50,90,0.301508,0.452261,0.54355,,,,,50,,90,0.54355,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,100,1.03038,1.19029,0.54042,0.380506,0.1,0,50.3015,100.503,50,100,0.301508,0.502513,0.586025,,,,,50,,100,0.586025,,,,,,,,,,

